Adaptive observers for biophysical neuronal circuits

This paper presents adaptive observers for online state and parameter estimation of a class of nonlinear systems motivated by biophysical models of neuronal circuits. We first present a linear-in-the-parameters design that solves a classical recursive least squares problem. Then, building on this simple design, we present an augmented adaptive observer for models with a nonlinearly parameterized internal dynamics, the parameters of which we interpret as structured uncertainty. We present a convergence and robustness analysis based on contraction theory, and illustrate the potential of the approach in neurophysiological applications by means of numerical simulations.

==> biography/bioRodolpheSepulchre.txt <==
Rodolphe Sepulchre (M96,SM08,F10)  received the engineering degree and the Ph.D. degree from the Université catholique de Louvain in 1990 and in 1994, respectively.  His is Professor of engineering at Cambridge University since 2013.  His research interests are in nonlinear control and optimization, and more recently neuromorphic control.  He co-authored the monographs "Constructive Nonlinear Control" (Springer-Verlag, 1997) and "Optimization on Matrix Manifolds" (Princeton University Press, 2008). 
He is Editor-in-Chief of IEEE Control Systems. He is a recipient of  the IEEE CSS Antonio Ruberti Young Researcher Prize (2008) and of the IEEE CSS George S. Axelby Outstanding Paper Award (2020). He is a fellow of IEEE, IFAC,  and SIAM. He has been IEEE CSS distinguished lecturer  between 2010 and 2015. In 2013, he was elected at the Royal Academy of Belgium.

==> biography/bioThiagoBurghi.txt <==
Thiago B. Burghi is a post-doctoral researcher in the Control Group of 
the Department of Engineering at the University of Cambridge.
He received the Diplôme d'Ingénieur from ENSTA ParisTech, France, 
in 2012, and the B.Sc and M.Sc in Control Engineering and Mechanical Engineering,
respectively, from the University of Campinas, Brazil, in 2015. He also holds a
M.Sc in Robotics from the Pierre and Marie Curie University (Paris VI), France, 
obtained in 2012. Thiago was awarded the Capes-Cambridge Trust Scholarship
to study at the University of Cambridge, UK, where he completed his Ph.D in 2020. 
His research interests lie at the interface between nonlinear control theory,
system identification, and biophysical neuronal systems.
